Improving Model-Based Reinforcement Learning with Internal State Representations through Self-Supervision

Using a model of the environment, reinforcement learning agents can plan their future moves and achieve superhuman performance in board games like Chess, Shogi, and Go, while remaining relatively sample-efficient. As demonstrated by the MuZero Algorithm, the environment model can even be learned dynamically, generalizing the agent to many more tasks while at the same time achieving state-of-the-art performance. Notably, MuZero uses internal state representations derived from real environment states for its predictions. In this paper, we bind the model's predicted internal state representation to the environment state via two additional terms: a reconstruction model loss and a simpler consistency loss, both of which work independently and unsupervised, acting as constraints to stabilize the learning process. Our experiments show that this new integration of reconstruction model loss and simpler consistency loss provide a significant performance increase in OpenAI Gym environments. Our modifications also enable self-supervised pretraining for MuZero, so the algorithm can learn about environment dynamics before a goal is made available.

==> results/consistency/CartPole-v1/lr0.5.csv <==
training_step,reward
154.26308539944904,19.325068870523417
469.2105263157895,44.93421052631579
799.6257575757576,56.766666666666666
1111.1472031403337,61.45534838076546
1413.6038961038962,90.53391053391053
1719.62343470483,98.76207513416816
2021.751273344652,112.30390492359932
2343.753071253071,135.94226044226045
2645.260485651214,158.0916114790287
2973.265212399541,164.68427095292768
3287.410924369748,143.94285714285715
3588.454133635334,168.78369195922988
3917.430566967954,167.00821692686935
4216.582853025937,183.03314121037465
4518.800952380952,187.84285714285716
4847.711930164888,222.59165858389912
5143.2837465564735,238.7704315886134
5471.712301587301,225.0218253968254
5787.97593840231,220.64581328200194
6085.799554565701,245.26057906458797
6408.0123456790125,276.3292181069959
6716.483417085427,286.7386934673367
7019.897916666667,275.26666666666665
7347.613088404133,289.361653272101
7662.10593220339,291.52330508474574
7954.350230414747,312.66013824884794
8286.370053475935,305.05561497326204
8590.96,307.80102564102566
8908.298787210584,328.6085997794928
9229.414166666667,324.505
9519.856710393542,338.3037336024218
9850.549549549549,322.8368368368368


==> results/consistency/CartPole-v1/lr1.0.csv <==
training_step,reward
154.400548696845,16.087791495198903
465.3844468784228,33.90909090909091
795.8983050847457,42.81664098613251
1106.8056569343066,61.625
1411.6127415891197,71.23836793128132
1735.3327256153145,84.7939835916135
2021.7262872628726,99.29268292682927
2351.24449594438,115.41483198146003
2656.721778791334,129.75142531356897
2979.773249738767,151.24869383490073
3275.216609589041,179.77140410958904
3597.0,176.36880927291887
3912.573302469136,207.68904320987653
4220.347926267281,206.56067588325652
4528.613930348259,215.24875621890547
4842.4611005692595,254.75806451612902
5153.444866920152,248.81463878326997
5471.176470588235,240.0344827586207
5780.687866927593,248.24070450097847
6093.6585879873555,247.79346680716543
6410.775096525096,259.79247104247105
6716.601731601731,273.6569264069264
7035.617456896552,293.8135775862069
7345.188701923077,279.4831730769231
7651.39978094195,298.6067907995619
7964.176274944568,292.44678492239467
8280.44384449244,273.89956803455726
8594.526849037487,289.9209726443769
8914.928977272728,307.49810606060606
9216.321872015282,310.6924546322827
9524.176300578034,305.1801541425819
9852.363732767762,288.38388123011663


==> results/consistency/LunarLander-v2/lr0.5.csv <==
training_step,reward
442.7283950617284,-292.68960047398923
1429.0477876106195,-173.1620307035151
2348.0212290502795,-129.59733465543673
3236.4725787631273,-119.82173525042128
4223.600280504909,-116.06947309404694
5217.585340314136,-102.92181360390018
6086.526381909548,-99.0891404467911
7005.061356297094,-96.74369901932766
7972.328571428571,-95.21234259322867
8905.739655172414,-81.10034777777719
9853.949400798934,-78.90051847164824
10793.603316326531,-74.0978325485651
11715.552699228792,-74.29613661463432
12669.648688046647,-58.46939650473372
13596.707082833133,-56.27487795003036
14523.95406360424,-60.60395421498445
15445.328169014085,-58.41714105741449
16410.14420062696,-48.70984634879662
17349.072,-52.43524253678322
18298.200466200466,-48.63812110463639
19204.685185185186,-55.81888245663227
20157.905806451614,-42.424649607596855
21093.779639175256,-25.64350297638532
22036.903761061945,-42.75816936002307
22960.48675496689,-40.2460573528036
23915.623015873014,-32.26516264286779
24851.794044665014,-30.55313321863008
25788.396096440872,-41.27579643500351
26706.565379825654,-34.83618211415904
27656.25540025413,-31.645340600303044
28590.591836734693,-31.027100791128316
29546.599752168524,-18.399005924195716


==> results/consistency/LunarLander-v2/lr1.0.csv <==
training_step,reward
444.3482142857143,-273.8641341441444
1432.0746003552397,-170.61975999605275
2344.3147942157952,-124.72746133130536
3238.529411764706,-102.76113828304935
4217.536931818182,-79.74676819386977
5202.194415718718,-84.35436248392514
6090.71464330413,-80.76039014978612
7007.336538461538,-87.72690629747171
7968.453804347826,-77.63629100568917
8903.186241610738,-68.11425780191793
9853.402614379085,-60.94847225885765
10790.75706940874,-56.605434201255555
11709.799212598426,-59.99073982191837
12666.652421652421,-29.257120138941666
13596.88358556461,-35.134899145566855
14524.755126658625,-36.41532570659324
15452.598240469208,-20.49790206410078
16410.403726708075,-26.84433235376726
17352.36964980545,-19.298615071850065
18289.94663573086,-17.072473668253476
19213.961298377028,-14.684329381038186
20157.73455978975,-16.105387277362695
21102.616645649432,13.485404917714273
22037.829924650163,-0.5169707271676467
22964.712603062428,5.025208936378939
23926.39588688946,-18.881472698597186
24856.765906362543,5.338829932926672
25794.852233676975,8.127395666546839
26720.130322580644,17.74338018248158
27660.36835443038,21.204953042672408
28604.54869684499,23.736030568065956
29555.979393939393,22.502255457206207


==> results/default/CartPole-v1/lr0.0.csv <==
training_step,reward
156.36741973840665,15.677764565992865
462.2534161490683,41.32670807453416
773.1219195849546,44.26070038910506
1098.3034013605443,45.57551020408163
1414.142857142857,54.276785714285715
1718.7061503416855,63.64009111617312
2011.7369323050557,85.43873179091688
2346.816019032514,101.94448850118953
2648.9665991902834,114.26113360323886
2976.368715083799,155.42011173184358
3272.476842105263,141.00526315789475
3592.0063559322034,158.43326271186442
3902.5871848739494,167.5388655462185
4214.911816578483,191.26455026455025
4538.718609865471,212.55605381165918
4845.301075268817,210.65298142717498
5158.139553429027,231.37240829346092
5467.411167512691,225.7648054145516
5779.100775193799,256.7763012181617
6101.829145728643,249.7788944723618
6403.249074074074,240.30092592592592
6718.324016563147,273.7060041407868
7030.109604519774,274.1423728813559
7340.7648202138,255.84839650145773
7652.940202391905,272.7028518859246
7969.836673346694,271.7745490981964
8272.235239852398,271.0581180811808
8590.69387755102,269.1885325558795
8907.831990794017,276.34177215189874
9219.385272145144,290.9733191035219
9534.107462686567,289.56716417910445
9835.810650887574,271.1558185404339


==> results/default/LunarLander-v2/lr0.0.csv <==
training_step,reward
455.79896462467644,-269.1688101298856
1395.7911741528762,-231.6115362500468
2361.0893997445723,-153.2421477917739
3310.9180327868853,-112.92826416833846
4176.211428571429,-108.93934638057436
5158.992559523809,-112.46547023000728
6102.515850144092,-112.82970212795033
7006.657853810264,-101.9953057911612
7982.906882591094,-87.10768182934657
8903.110655737704,-89.35622665041782
9829.617910447761,-82.18696677996152
10792.47619047619,-84.39468662242871
11720.972099853157,-83.10200461837164
12662.192010309278,-82.04723679562359
13573.179271708683,-74.48567227109828
14533.803598200899,-69.86930637340853
15480.344418052257,-73.19561289169442
16398.516609392896,-66.0409899809209
17327.62757731959,-63.40221146641289
18279.83651226158,-67.69036457182114
19235.21224489796,-77.9330118709681
20163.37516869096,-73.65108282797732
21094.290681502087,-70.42851811264005
22029.67435549525,-64.25409096600728
22959.072033898305,-54.93037071498901
23921.368283093052,-56.546853156524755
24851.729986431477,-50.757299612946
25777.483516483517,-50.55014053601158
26715.77398989899,-64.66852233086176
27658.87852760736,-58.724544705249414
28596.912075029308,-66.93223102599086
29550.703583061888,-35.33076579213531


==> results/hybrid/CartPole-v1/lr0.5.csv <==
training_step,reward
147.32023121387283,19.58265895953757
467.21008403361344,55.78271308523409
765.4602510460251,115.32635983263599
1095.2802325581395,151.6627906976744
1416.4248704663212,161.23402417962004
1724.97209653092,170.93061840120663
2044.2741635687732,207.34293680297398
2335.4386113463165,207.2718035563082
2652.7004405286343,243.40748898678413
2968.4509018036074,233.52805611222445
3281.8172839506174,263.89506172839504
3594.462621885157,271.4528710725894
3905.5958299919807,302.943865276664
4221.826494724502,283.20281359906215
4536.001015228427,289.6578680203046
4843.391141141141,311.762012012012
5156.083692838654,315.7083692838654
5468.08,322.2697435897436
5784.431714023832,317.0302474793767
6090.625766871166,320.56850715746424
6410.3742004264395,344.11513859275055
6732.60632183908,369.9463601532567
7035.294642857143,350.76686507936506
7341.1623931623935,354.0897435897436
7655.303060217177,378.6278381046397
7961.142023346303,389.10019455252916
8274.964143426294,378.2988047808765
8593.820433436533,383.061919504644
8905.67607105538,391.12434691745034
9218.823702252694,404.58178256611166
9530.855621301775,379.65443786982246
9851.884615384615,394.15592515592516


==> results/hybrid/CartPole-v1/lr1.0.csv <==
training_step,reward
147.1831797235023,22.899769585253456
466.77383863080684,57.86185819070904
769.7537212449256,114.48443843031123
1097.76,155.1030303030303
1416.2100694444443,172.71267361111111
1727.15687732342,220.4728624535316
2036.0364826941066,232.54536950420953
2335.8909242298087,243.15320566194836
2648.255269320843,271.7248243559719
2971.8988877654197,263.93225480283115
3280.836104513064,271.45130641330167
3598.058695652174,278.575
3906.3545611015493,295.70740103270225
4213.858608893956,295.0946408209806
4542.357497517379,319.65541211519366
4843.928051738076,324.7461600646726
5151.6258879242305,329.00394632991316
5463.225274725275,348.67252747252746
5783.555657773689,357.81232750689975
6083.150801131009,342.92082940622055
6406.065142857143,374.4822857142857
6720.156069364162,376.0009633911368
7030.225499524263,387.9314938154139
7345.459429824561,376.530701754386
7661.448598130841,391.67009345794395
7967.539054966249,397.198649951784
8277.594484167517,392.9131767109295
8595.424923391216,401.93360572012256
8908.0783919598,425.4321608040201
9219.428007889546,428.3826429980276
9530.585474860336,405.459217877095
9850.833513513513,417.7243243243243


==> results/hybrid/LunarLander-v2/lr0.5.csv <==
training_step,reward
436.7870528109029,-258.3022409184016
1438.5085034013605,-145.11181813398642
2359.1345029239765,-109.07316269560864
3244.3913525498892,-96.61510434902033
4234.625714285714,-79.6420700017895
5228.828961175236,-73.90630829515638
6072.391025641025,-68.00685991799602
7007.077083333334,-73.75289343083277
7987.337301587301,-56.81314384688934
8866.591549295774,-49.92116591279251
9872.265565438374,-29.93272605590437
10817.751968503937,-23.171299090242293
11719.979797979799,-31.641094320933476
12627.403536977492,-12.103817052731944
13561.496453900709,-11.143261163449246
14554.971646673937,-2.1321898510754758
15481.151129943502,-1.576559341938819
16392.04217926186,22.093634843881944
17312.385964912282,12.39248093286989
18304.730403800477,9.727927840173226
19172.047781569967,20.774868631245944
20201.951310861423,45.79417521018214
21078.155615696887,25.554694978099356
22054.427738927738,26.779109864437082
22944.224731182796,44.94136441196165
23870.388607594938,48.73832588671129
24858.465181058495,58.4392066723706
25778.795604395604,71.77868447428222
26737.62958435208,39.08842918789584
27624.60657894737,27.21952842821269
28613.644444444446,70.277388099245
29520.42409033877,54.02431646359611


==> results/hybrid/LunarLander-v2/lr1.0.csv <==
training_step,reward
434.6187175043328,-277.5818866714964
1434.9302721088436,-131.10718345452023
2356.334490740741,-107.12805950351887
3241.76062639821,-85.93002304259763
4233.335235378031,-63.42309297839135
5227.241631799163,-56.221394682700534
6085.875471698113,-48.19033164845885
7009.738146551724,-42.51750000624753
7981.170322580645,-30.606827401523624
8884.479646017699,-12.713594735776429
9858.507874015748,-21.299357157669903
10796.885862516212,-5.46945956952377
11712.645939086295,-4.862799697380683
12651.115151515152,11.745210422202945
13578.106356968216,11.908212434140678
14537.237136465325,24.37512895744919
15470.798076923076,12.67339873354841
16410.699312714776,27.46050261487205
17325.61879194631,27.0084104603569
18305.84265734266,45.054821354864565
19173.882494004796,54.78956994104782
20181.751522533497,51.183917687520676
21087.57801899593,60.37838419078972
22047.852774631938,68.58310923611457
22951.01291711518,72.80721907447563
23883.38961038961,99.41220549414683
24868.99211563732,87.17195955682521
25781.40965207632,82.74825719470527
26727.555285540704,86.87580029222829
27641.942408376963,82.85268019135866
28610.036363636365,111.94452167114653
29528.203125,89.37283923011273


==> results/pretrained/CartPole-v1/lr1.0.csv <==
training_step,reward
155.36322360953463,50.85925085130533
469.1049317943337,120.49108079748164
771.1374795417348,130.21440261865794
1100.375533428165,146.57183499288763
1396.982689747004,159.4380825565912
1723.991935483871,167.04516129032257
2032.2565157750344,165.0576131687243
2359.01269393512,164.74188998589563
2655.43842364532,195.76847290640393
2968.1573816155988,217.0807799442897
3286.092352092352,221.53823953823954
3588.5606936416184,201.79624277456648
3908.8578125,224.996875
4220.758369723435,235.49636098981077
4539.632377740303,252.1602023608769
4828.569176882662,242.9894921190893
5167.915343915344,256.8095238095238
5474.541353383459,263.4526315789474
5786.100154083205,260.86286594761174
6088.109907120743,271.55727554179566
6417.29512195122,277.27073170731705
6702.142642642642,273.85435435435437
7035.504504504504,288.23423423423424
7343.764065335753,279.57350272232304
7654.065,294.93
7970.605042016807,297.8781512605042
8283.127413127413,303.14929214929214
8582.935185185184,336.74845679012344
8918.091176470589,339.8794117647059
9223.656167979003,336.98556430446195
9527.949431099874,334.2667509481669
9847.370712401056,343.6292875989446


==> results/pretrained/LunarLander-v2/lr1.0.csv <==
training_step,reward
522.6612377850163,-229.43121800049897
1338.2638717632553,-131.09344853276133
2373.482014388489,-88.50620107851226
3297.991266375546,-58.7280132070379
4186.431818181818,-59.24930155397901
5170.6051660516605,-29.185384394745327
6121.712962962963,-11.268265621081271
7009.5376,-0.35013410024642944
7941.98717948718,-4.558693873481109
8936.296244784422,0.33823685394017144
9874.313725490196,16.081769181446745
10745.930835734871,18.223167704616912
11669.141221374046,38.42923262139483
12709.381355932202,54.5891502693548
13610.06911764706,59.97720156389234
14527.775735294117,32.16457589233623
15490.828101644245,43.561384812398344
16376.889674681754,63.92965758732049
17376.990322580645,61.912992135459376
18289.224199288255,57.12205968969551
19212.403656821378,47.328023265685715
20146.179577464787,56.84794281758892
21110.186464088398,62.48629200528504
22011.106329113925,80.18840336739262
22965.233022636483,87.93902694885328
23904.07594936709,80.95067337933409
24852.346534653465,95.89721582684524
25774.388106416274,85.7442546544483
26725.8987012987,93.03224783648145
27678.944318181817,99.24666489996862
28587.300613496933,108.76428395491436
29530.951773049645,95.87201378684728


==> results/reconstruction/CartPole-v1/lr0.5.csv <==
training_step,reward
155.5047281323877,16.82033096926714
459.45631067961165,44.41868932038835
772.2686762778505,75.56618610747051
1100.345557122708,114.03667136812412
1410.1387461459403,120.14285714285714
1714.7919463087248,142.90454884414615
2015.615649183147,156.067067927773
2350.6059850374063,160.50540315876975
2651.231610337972,194.83996023856858
2980.2477678571427,218.46428571428572
3272.8602261048304,206.95066803699896
3597.7480136208856,199.6878547105562
3899.5616016427107,244.5924024640657
4222.200723327305,241.63200723327304
4533.0356718192625,230.10225921522
4843.7069486404835,250.62638469284994
5154.110681114551,273.703560371517
5468.59661620659,273.3321460373998
5767.968074150361,275.96807415036045
6102.207627118644,278.91525423728814
6403.410729253981,300.56580050293377
6716.474613686534,324.49779249448125
7032.3104972375695,307.507182320442
7348.246548323471,336.70512820512823
7652.021395348837,330.6753488372093
7968.31129476584,315.53351698806244
8283.584427767355,323.7307692307692
8594.636730575177,323.8486377396569
8896.744588744588,329.9891774891775
9231.396516393443,352.9077868852459
9530.181996086105,351.027397260274
9843.175024582104,380.117994100295


==> results/reconstruction/CartPole-v1/lr1.0.csv <==
training_step,reward
156.2811004784689,20.001196172248804
463.1042183622829,60.37096774193548
772.7862796833773,98.97493403693932
1099.9723374827108,119.9432918395574
1414.3581943081451,116.33366045142296
1720.6081825334381,141.54602675059007
2017.6281407035176,159.7177554438861
2350.7195945945946,158.2643581081081
2650.2552135054616,172.24329692154916
2978.1954022988507,181.183908045977
3269.471967380224,196.93679918450562
3599.27852004111,244.55498458376155
3910.350104821803,238.88364779874215
4218.294995610185,215.58911325724318
4535.595070422535,239.93779342723005
4843.148076923077,279.2365384615385
5162.456487341772,312.65664556962025
5463.782497875955,296.2175021240442
5773.074776785715,313.10714285714283
6100.615310077519,307.7005813953488
6401.013321492007,320.33658969804617
6718.218916046759,343.3825717321998
7029.371621621622,357.61486486486484
7346.315134099616,354.1858237547893
7656.67726847521,353.45369504209543
7964.251984126984,362.14186507936506
8277.028725314183,351.1678635547576
8588.775234131113,364.7585848074922
8905.191275167785,368.51006711409394
9223.220164609054,372.4187242798354
9537.134486071085,374.01056676272816
9846.604554865424,369.8809523809524


==> results/reconstruction/LunarLander-v2/lr0.5.csv <==
training_step,reward
452.63047138047136,-267.6707273481997
1380.5612489991993,-159.54674216083998
2351.874840357599,-128.02839038238443
3306.2592190889372,-98.26154317403788
4183.848948374761,-82.91680877377951
5158.368421052632,-85.28618493532402
6106.928366762178,-71.79948651350843
7004.862068965517,-62.17315097624979
7992.63671875,-67.42804388867808
8907.039563437926,-61.30108427948548
9845.067647058824,-54.67839770095752
10798.59606656581,-27.194511533369635
11720.362716763006,-40.932146226911875
12656.113402061856,-22.437254193440538
13572.75352112676,-16.241633552045258
14538.261834319526,-18.687303520722544
15479.500594530322,-0.6987693821490875
16397.97494305239,-11.592195707294827
17340.300395256916,-16.280578438354574
18283.78463648834,-13.387643510636725
19211.702364394994,-0.7341395308145727
20132.75167785235,-5.192064636785712
21081.02341597796,-11.068661113762227
22038.604278074865,0.5414963629953364
22981.426160337553,9.597705168044392
23907.65874125874,19.22157517166196
24845.29854689564,16.1581277023494
25781.29606879607,29.462692951925412
26714.68961201502,41.034036006400825
27659.639686684073,34.284004775034
28588.92523364486,19.197368081119436
29539.125941872982,15.94431295968488


==> results/reconstruction/LunarLander-v2/lr1.0.csv <==
training_step,reward
457.13083257090574,-241.7059696817878
1404.5917207792209,-126.33486478456427
2311.9169435215945,-115.03727566289942
3313.123110151188,-91.1613269669384
4180.08932038835,-84.4779805766726
5153.961708394698,-60.164176602119554
6101.881428571429,-70.87965892783234
7003.734976887519,-58.01622897902581
7991.238747553816,-44.354130856860465
8913.268292682927,-33.49673037188567
9845.637037037037,-24.115943705770704
10788.717791411043,-29.62274852385916
11717.39099859353,-18.698713824593064
12661.518709677419,-6.021332797523467
13577.170391061452,-4.619753844703043
14539.204978038068,-23.590816473847426
15478.893719806763,-23.517181627067696
16395.43003412969,-4.090787498668192
17340.78791773779,-13.831468435535854
18282.126896551723,18.136668106235305
19228.56811989101,20.584685672409528
20156.233022636483,35.38771170351441
21093.643971631205,17.43315321409956
22029.630522088355,26.22131010026009
22971.52440725244,25.971782253766783
23897.11111111111,14.843505587597445
24847.32443257677,39.91563232567346
25784.14091470952,39.04816917038082
26714.35888077859,47.855182756309524
27652.07662835249,41.514757591189095
28600.41312272175,45.58320211371993
29538.81573275862,42.935437610180216

